The composition and thermal properties of a cool core lacking a brightest cluster galaxy

We present a multiwavelength observation of a cool core that does not appear to be associated with any galaxy, in a nearby cluster, Abell~1142. Its X-ray surface brightness peak of $\lesssim2$ keV is cooler than the ambient intracluster gas of $\gtrsim3$ keV, and is offset from its brightest cluster galaxy (BCG) by 80 kpc in projection, representing the largest known cool core -- BCG separation. This BCG-less cool core allows us to measure the metallicity of a cluster center with a much-reduced contribution from the interstellar medium (ISM) of the BCG. XMM-Newton observation reveals a prominent Fe abundance peak of $1.07^{+0.16}_{-0.15}$ Z$_{\odot}$ and an $\alpha/$Fe abundance ratio close to the solar ratio, fully consistent with those found at the centers of typical cool core clusters. This finding hints that BCGs play a limited role in enriching the cluster centers. However, the discussion remains open, given that the $\alpha/$Fe abundance ratios of the orphan cool core and the BCG ISM are not significantly different. Abell~1142 may have experienced a major merger more than 100 Myr ago, which has dissociated its cool core from the BCG. This implies that the Fe abundance peak in cool core clusters can be resilient to cluster mergers. Our recent IRAM 30-m observation did not detect any CO emission at its X-ray peak and we find no evidence for massive runaway cooling in the absence of recent AGN feedback. The lack of a galaxy may contribute to an inefficient conversion of the ionized warm gas to the cold molecular gas.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
